Hironaka Geometry and Resurgence in Finite-$N$ Matrix Models

We study how finite-$N$ invariant theory organizes the non-perturbative structure of matrix models. For a model of four traceless Hermitian $2\times 2$ matrices, the Hironaka decomposition realizes the gauge-invariant configuration space as an eight-sheeted branched cover of the space of primary invariants. We show that ramification points of this cover naturally generate additional saddle points when the action depends only on the primaries. For an explicit rank-two saddle, we compute its action, one-loop normalization and Picard--Lefschetz connection to the perturbative vacuum. The same saddle controls the leading Borel singularity and large-order growth of perturbation theory, while its first fluctuation correction reproduces the first subleading large-order correction with no fitted parameters. Our results provide a concrete link between finite-$N$ invariant geometry and resurgence in matrix models.

==> perturbative_data.txt <==
n = 1    d_n = 959/128

n = 2    d_n = 4402001/32768

n = 3    d_n = 19040130725/4194304

n = 4    d_n = 499392750094539/2147483648

n = 5    d_n = 4401730276546944561/274877906944

n = 6    d_n = 97522694788155367317141/70368744177664

n = 7    d_n = 1301429373578604543926221245/9007199254740992

n = 8    d_n = 162541966534998709215052477403955/9223372036854775808

n = 9    d_n = 2905656264929873814720311208160438245/1180591620717411303424

n = 10    d_n = 117025339924790224964774506154661226619535/302231454903657293676544

n = 11    d_n = 2620838612855905041241926065470425995741608755/38685626227668133590597632

n = 12    d_n = 258422761487274452644384143169152439417775407266975/19807040628566084398385987584

n = 13    d_n = 6952592442054727843702681053223652299189242593860340325/2535301200456458802993406410752

n = 14    d_n = 405412845951431320216502804636478176496677852030790261728925/649037107316853453566312041152512

n = 15    d_n = 12732346657798679073511754977573742085055865063187551860388945325/83076749736557242056487941267521536

n = 16    d_n = 6856183014045779385934085189551123843934190239268900553936416773393475/170141183460469231731687303715884105728

n = 17    d_n = 246165219006917823987487232987131052528095190193604097051722502041249774125/21778071482940061661655974875633165533184

n = 18    d_n = 18783581111481935697854553723631275602084845629361871228497797292732969976584875/5575186299632655785383929568162090376495104

n = 19    d_n = 758861482195224945842706773535989097490964374322628168256187455774016159532434904375/713623846352979940529142984724747568191373312

n = 20    d_n = 129455136740204788439815940725701419781531266048460879901230220093665003953764394026453125/365375409332725729550921208179070754913983135744

n = 21    d_n = 5811904966793989336990853972841773378323970526345944012879108201310870510911205139610594079375/46768052394588893382517914646921056628989841375232

n = 22    d_n = 547972473821649937161621400418848464926839853139155437400816229448990633161778834319332765184611875/11972621413014756705924586149611790497021399392059392

n = 23    d_n = 27063919918138889395950689411415425990690298443422453903501967044650633533062500611631822114260606896875/1532495540865888858358347027150309183618739122183602176

n = 24    d_n = 11179783776546781696882585602162628878593228173906320896670179937533829060130979960688473735678447462329944375/1569275433846670190958947355801916604025588861116008628224

n = 25    d_n = 602397177031398842268223176191667929549218310162760254967436958399485976447858263068643740488876084357361301280625/200867255532373784442745261542645325315275374222849104412672

n = 26    d_n = (67624304095959870814009594593554279828675109372775317527575727294549547376509617997413480317292752424944623989349586875/51422017416287688817342786954917203280710495801049370729644032)

n = 27    d_n = (3947627207427204011588258199923896893439214773652872041899597965818024896462907556974428192998002756057446261347523907009375/6582018229284824168619876730229402019930943462534319453394436096)

n = 28    d_n = (957257368881981909122652718920855573316840460885442578780148538102321305860166045295679538560089185809150834657257215857945634375/3369993333393829974333376885877453834204643052817571560137951281152)

n = 29    d_n = (60181551750633544561829600267417590744867405746507640287801964436483988218187021218595485080337093951633851592052517037672606581978125/431359146674410236714672241392314090778194310760649159697657763987456)

n = 30    d_n = (7837452474314549092225131554203483469002916848050670659643466996845872563600276893078885314122267673253616478486179035254414608593745278125/110427941548649020598956093796432407239217743554726184882600387580788736)

n = 31    d_n = (527941587406316558982297887415369261734314444624214861628097381397949149322556729481959262941504281579081301487175551450467396555704826539178125/14134776518227074636666380005943348126619871175004951664972849610340958208)

n = 32    d_n = (1175960533713236619008554369855612963409146531051459829320924896716881148725167752107651228184186737145955936148669503721174575097174458576732880171875/57896044618658097711785492504343953926634992332820282019728792003956564819968)

n = 33    d_n = (84497306312398986896288929491593316633712527038615982827004806043392783986061606986271139167110349217608051329785233023350975977803208216550881588730328125/7410693711188236507108543040556026102609279018600996098525285376506440296955904)

n = 34    d_n = (12522510056591417791700161006958813423565229345486151974359561248629797123948901966986975149302144800411265726302019044583747158781541108370414559559023625671875/1897137590064188545819787018382342682267975428761855001222473056385648716020711424)

n = 35    d_n = (956046286888600511129001044304910445338643713588365147310134834512455360609479486711276425101860934284252182370535038515658008533669448454383038154481719077632609375/242833611528216133864932738352939863330300854881517440156476551217363035650651062272)

n = 36    d_n = (300551720065019041132207297794056916356675994188035174958592454066928486781037603318474561493590207834638729268153802910267594513135767204557824251955750594058008414515625/124330809102446660538845562036705210025114037699336929360115994223289874253133343883264)

n = 37    d_n = (24296141200419820613994481508658643677647937524693943290724208399572815942281753351027494727575968500131902122411866977447086698922537008446488672885205570038980329300541796875/15914343565113172548972231940698266883214596825515126958094847260581103904401068017057792)

n = 38    d_n = (4037268542108551808199513337984655850674657181873309845452826303218050944231253113008395698579476788397361393753405625128641023061256096988989007131020972872780741261283334415234375/4074071952668972172536891376818756322102936787331872501272280898708762599526673412366794752)

n = 39    d_n = (344502694408802688241876344486270513396035613753609452508424570409226034304228849949206488397482422249657981449888504432188104283908410216126621103980714185769714964984785571952374609375/521481209941628438084722096232800809229175908778479680162851955034721612739414196782949728256)

n = 40    d_n = (241363252509493430417777048946430416809604878003165671342830281224360720355961858349436850468602953285742541936710515349357123370376470432659797138437344554834260515450905057986741018411328125/533996758980227520598755426542388028650676130589163192486760401955554931445160137505740521734144)

n = 41    d_n = (21679906904707406490388292276314336178988811088382052258028867256800276158383184110018602032424274567316327710106898364452255077830339438228632639721893440233922047868589259787711193146258491796875/68351585149469122636640694597425667667286544715412888638305331450311031224980497600734786781970432)

n = 42    d_n = (3992084207834476305359104293490539916088115562576511326484246750419862111411407904027831385691337023917535515555416698052347181747894853776838197860050298029271868340971507910027587275119448202806640625/17498005798264095394980017816940970922825355447145699491406164851279623993595007385788105416184430592)

n = 43    d_n = (376512504011591572615999131459247808280473845683226745988512613010882028959343683255930726257036440493352340740678904308533140966019379785771618464143350585241026107676625859673166253788967899682127205078125/2239744742177804210557442280568444278121645497234649534899989100963791871180160945380877493271607115776)

n = 44    d_n = (145425348618665801692189296514507784863160419044213207932956951577064055592144849320624948022349178349646253247914312965072719615875295610650630353891538561072188164719717114386689380836793262252330017338353515625/1146749307995035755805410447651043470398282494584140561868794419693461438044242404035009276555062843277312)

n = 45    d_n = (14369007194653287121672797660641922156047231055613944429944084014204682563508248115182959663541870417546284317972743977089983348254032746762419412547300614658809512976730747989437555489479749488867109664697631294921875/146783911423364576743092537299333564210980159306769991919205685720763064069663027716481187399048043939495936)

n = 46    d_n = (2904054963589412056354775498352730266370828094045188503605226013460519429511431330661893119098040403034021224966662981088144949579988763502026107460712220908697344160934541096646340935336611715035981228323874015118716796875/37576681324381331646231689548629392438010920782533117931316655544515344401833735095419183974156299248510959616)

n = 47    d_n = (299985111866123818218660495619638381875764086648894480248438494062704265095694821341565624237579519120485317742259881531220536891442175194216907804455745768247128669066461695136852602540849621629503128445172959427953437998046875/4809815209520810450717656262224562232065397860164239095208531909697964083434718092213655548692006303809402830848)

n = 48    d_n = (506589235936461485454708271554890491169643222503574058415847374524484404195256682412494088877480778075194673665963356481231214453854929830797273774474679770700621309883509169208802241814274571455879968139755076442121575055814052734375/9850501549098619803069760025035903451269934817616361666987073351061430442874302652853566563721228910201656997576704)

n = 49    d_n = (54605563980849503997313338546007811499415842081116686015866304734085690622682587433113272644559528197914647131751377987152192341232387642050226748776703020473264046388264357542503817637320348159568424964491960653891698834890302828603515625/1260864198284623334792929283204595641762551656654894293374345388935863096687910739565256520156317300505812095689818112)

n = 50    d_n = (12017216283247401151291218777000915853139708716339732382469729659144646873878591043187480301837688967490452574874296389230848599987280786433355991139611530043409324463202544183077540711682036555289934515048255351445524666166808945876675849609375/322781234760863573706989896500376484291213224103652939103832419567580952752105149328705669160017228929487896496593436672)
